Concurrency Model of BDI Programming Frameworks: Why Should We Control It?

We provide a taxonomy of concurrency models for BDI frameworks, elicited by analysing state-of-the-art technologies, and aimed at helping both BDI designers and developers in making informed decisions. Comparison among BDI technologies w.r.t. concurrency models reveals heterogeneous support, and low customisability.

==> listings/test_output_astra.txt <==
intention 1 is executed on thread pool-2-thread-1
intention 5 is executed on thread pool-2-thread-2
intention 6 is executed on thread pool-2-thread-2
intention 2 is executed on thread pool-2-thread-3
intention 5 is executed on thread pool-2-thread-4
intention 1 is executed on thread pool-2-thread-4
intention 4 is executed on thread pool-2-thread-3
intention 3 is executed on thread pool-2-thread-2


==> listings/test_output_jason.txt <==
[pinger] Intention 1 is executed on thread: pool-2-thread-1
[pinger] Intention 1 is executed on thread: pool-2-thread-1
[ponger] Intention 5 is executed on thread: pool-2-thread-2
[pinger] Intention 2 is executed on thread: pool-2-thread-1
[ponger] Intention 5 is executed on thread: pool-2-thread-2
[ponger] Intention 6 is executed on thread: pool-2-thread-2
[pinger] Intention 3 is executed on thread: pool-2-thread-1
[pinger] Intention 4 is executed on thread: pool-2-thread-1

==> listings/test_output_jason_local.txt <==
[pinger] Intention 1 is executed on thread: pinger
[pinger] Intention 1 is executed on thread: pinger
[ponger] Intention 5 is executed on thread: ponger
[pinger] Intention 2 is executed on thread: pinger
[ponger] Intention 5 is executed on thread: ponger
[pinger] Intention 3 is executed on thread: pinger
[ponger] Intention 6 is executed on thread: ponger
[pinger] Intention 4 is executed on thread: pinger
